Effective Representations of Clinical Notes

Clinical notes are a rich source of information about patient state. However, using them to predict clinical events with machine learning models is challenging. They are very high dimensional, sparse and have complex structure. Furthermore, training data is often scarce because it is expensive to obtain reliable labels for many clinical events. These difficulties have traditionally been addressed by manual feature engineering encoding task specific domain knowledge. We explored the use of neural networks and transfer learning to learn representations of clinical notes that are useful for predicting future clinical events of interest, such as all causes mortality, inpatient admissions, and emergency room visits. Our data comprised 2.7 million notes and 115 thousand patients at Stanford Hospital. We used the learned representations, along with commonly used bag of words and topic model representations, as features for predictive models of clinical events. We evaluated the effectiveness of these representations with respect to the performance of the models trained on small datasets. Models using the neural network derived representations performed significantly better than models using the baseline representations with small ($N < 1000$) training datasets. The learned representations offer significant performance gains over commonly used baseline representations for a range of predictive modeling tasks and cohort sizes, offering an effective alternative to task specific feature engineering when plentiful labeled training data is not available.

==> supplementary/Supplemental_Results_S1.txt <==
N	Target	Model	auroc	auroc.sem
125	Mortality	GRU, max pool, PubMed init (200)	0.8401	0.002827
125	Mortality	GRU, max pool, random init (600)	0.8458	0.00193
125	Mortality	GRU, max pool, random init (300)	0.8531	0.001984
125	Mortality	GRU, max pool, PubMed init (500)	0.8338	0.002234
125	Mortality	Baseline - Bag of Words (15000)	0.7243	0.01769
125	Mortality	MCEMJ; min, mean, max pool (600)	0.8108	0.003789
125	Mortality	GloVe 300; min, mean, max pool (900)	0.8041	0.004254
125	Mortality	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.8242	0.001891
125	Mortality	GloVe 500; min, mean, max pool (1500)	0.8128	0.003357
125	Mortality	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.8185	0.004552
125	Mortality	LDA; max pool (300)	0.7774	0.002354
125	Mortality	LDA; max and mean pool (600)	0.7546	0.01368
125	Mortality	LDA; mean pool (300)	0.7112	0.003514
125	ER visit	GRU, max pool, PubMed init (200)	0.7285	0.003703
125	ER visit	GRU, max pool, random init (600)	0.7408	0.003945
125	ER visit	GRU, max pool, random init (300)	0.7258	0.01235
125	ER visit	GRU, max pool, PubMed init (500)	0.7102	0.01336
125	ER visit	Baseline - Bag of Words (15000)	0.6011	0.01436
125	ER visit	MCEMJ; min, mean, max pool (600)	0.6884	0.01298
125	ER visit	GloVe 300; min, mean, max pool (900)	0.7184	0.01241
125	ER visit	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7336	0.006498
125	ER visit	GloVe 500; min, mean, max pool (1500)	0.7296	0.006757
125	ER visit	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7203	0.006543
125	ER visit	LDA; max pool (300)	0.6396	0.00453
125	ER visit	LDA; max and mean pool (600)	0.6358	0.008133
125	ER visit	LDA; mean pool (300)	0.6068	0.01171
125	Inpatient Admission	GRU, max pool, PubMed init (200)	0.7496	0.004956
125	Inpatient Admission	GRU, max pool, random init (600)	0.7326	0.01808
125	Inpatient Admission	GRU, max pool, random init (300)	0.7645	0.00422
125	Inpatient Admission	GRU, max pool, PubMed init (500)	0.7394	0.01316
125	Inpatient Admission	Baseline - Bag of Words (15000)	0.6298	0.01558
125	Inpatient Admission	MCEMJ; min, mean, max pool (600)	0.7363	0.002604
125	Inpatient Admission	GloVe 300; min, mean, max pool (900)	0.7434	0.00373
125	Inpatient Admission	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7306	0.01264
125	Inpatient Admission	GloVe 500; min, mean, max pool (1500)	0.7409	0.00369
125	Inpatient Admission	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7271	0.01241
125	Inpatient Admission	LDA; max pool (300)	0.7121	0.001854
125	Inpatient Admission	LDA; max and mean pool (600)	0.6984	0.005668
125	Inpatient Admission	LDA; mean pool (300)	0.6317	0.01316
125	Cardiac dysrhythmias	GRU, max pool, PubMed init (200)	0.7196	0.00281
125	Cardiac dysrhythmias	GRU, max pool, random init (600)	0.7099	0.01191
125	Cardiac dysrhythmias	GRU, max pool, random init (300)	0.7301	0.003823
125	Cardiac dysrhythmias	GRU, max pool, PubMed init (500)	0.7239	0.002645
125	Cardiac dysrhythmias	Baseline - Bag of Words (15000)	0.5668	0.01334
125	Cardiac dysrhythmias	MCEMJ; min, mean, max pool (600)	0.6921	0.003963
125	Cardiac dysrhythmias	GloVe 300; min, mean, max pool (900)	0.6829	0.003667
125	Cardiac dysrhythmias	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.6844	0.01023
125	Cardiac dysrhythmias	GloVe 500; min, mean, max pool (1500)	0.679	0.007389
125	Cardiac dysrhythmias	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.6884	0.003796
125	Cardiac dysrhythmias	LDA; max pool (300)	0.6554	0.009663
125	Cardiac dysrhythmias	LDA; max and mean pool (600)	0.6222	0.01229
125	Cardiac dysrhythmias	LDA; mean pool (300)	0.5976	0.007819
125	Diabetes mellitus without complication	GRU, max pool, PubMed init (200)	0.7365	0.002569
125	Diabetes mellitus without complication	GRU, max pool, random init (600)	0.7241	0.01224
125	Diabetes mellitus without complication	GRU, max pool, random init (300)	0.74	0.00238
125	Diabetes mellitus without complication	GRU, max pool, PubMed init (500)	0.72	0.005199
125	Diabetes mellitus without complication	Baseline - Bag of Words (15000)	0.5747	0.009606
125	Diabetes mellitus without complication	MCEMJ; min, mean, max pool (600)	0.6756	0.009545
125	Diabetes mellitus without complication	GloVe 300; min, mean, max pool (900)	0.6587	0.008321
125	Diabetes mellitus without complication	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.6617	0.009413
125	Diabetes mellitus without complication	GloVe 500; min, mean, max pool (1500)	0.6648	0.003485
125	Diabetes mellitus without complication	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.6693	0.004638
125	Diabetes mellitus without complication	LDA; max pool (300)	0.609	0.0142
125	Diabetes mellitus without complication	LDA; max and mean pool (600)	0.6098	0.01093
125	Diabetes mellitus without complication	LDA; mean pool (300)	0.5638	0.008401
125	Spondylosis; intervertebral disc disorders; other back problems	GRU, max pool, PubMed init (200)	0.7099	0.01677
125	Spondylosis; intervertebral disc disorders; other back problems	GRU, max pool, random init (600)	0.7345	0.003416
125	Spondylosis; intervertebral disc disorders; other back problems	GRU, max pool, random init (300)	0.6955	0.01927
125	Spondylosis; intervertebral disc disorders; other back problems	GRU, max pool, PubMed init (500)	0.7075	0.006034
125	Spondylosis; intervertebral disc disorders; other back problems	Baseline - Bag of Words (15000)	0.589	0.009504
125	Spondylosis; intervertebral disc disorders; other back problems	MCEMJ; min, mean, max pool (600)	0.678	0.004232
125	Spondylosis; intervertebral disc disorders; other back problems	GloVe 300; min, mean, max pool (900)	0.6679	0.005729
125	Spondylosis; intervertebral disc disorders; other back problems	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.6602	0.009697
125	Spondylosis; intervertebral disc disorders; other back problems	GloVe 500; min, mean, max pool (1500)	0.6587	0.009088
125	Spondylosis; intervertebral disc disorders; other back problems	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.6797	0.004645
125	Spondylosis; intervertebral disc disorders; other back problems	LDA; max pool (300)	0.6073	0.0121
125	Spondylosis; intervertebral disc disorders; other back problems	LDA; max and mean pool (600)	0.5632	0.01284
125	Spondylosis; intervertebral disc disorders; other back problems	LDA; mean pool (300)	0.5483	0.006098
125	Disorders of lipid metabolism	GRU, max pool, PubMed init (200)	0.6972	0.006155
125	Disorders of lipid metabolism	GRU, max pool, random init (600)	0.7089	0.003263
125	Disorders of lipid metabolism	GRU, max pool, random init (300)	0.6944	0.01506
125	Disorders of lipid metabolism	GRU, max pool, PubMed init (500)	0.697	0.002639
125	Disorders of lipid metabolism	Baseline - Bag of Words (15000)	0.5598	0.00709
125	Disorders of lipid metabolism	MCEMJ; min, mean, max pool (600)	0.6197	0.007651
125	Disorders of lipid metabolism	GloVe 300; min, mean, max pool (900)	0.6011	0.01241
125	Disorders of lipid metabolism	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.6243	0.008647
125	Disorders of lipid metabolism	GloVe 500; min, mean, max pool (1500)	0.6259	0.007044
125	Disorders of lipid metabolism	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.6224	0.01034
125	Disorders of lipid metabolism	LDA; max pool (300)	0.571	0.01045
125	Disorders of lipid metabolism	LDA; max and mean pool (600)	0.5839	0.006309
125	Disorders of lipid metabolism	LDA; mean pool (300)	0.5392	0.006102
125	Essential hypertension	GRU, max pool, PubMed init (200)	0.7173	0.01161
125	Essential hypertension	GRU, max pool, random init (600)	0.7076	0.01138
125	Essential hypertension	GRU, max pool, random init (300)	0.7324	0.00251
125	Essential hypertension	GRU, max pool, PubMed init (500)	0.7162	0.003002
125	Essential hypertension	Baseline - Bag of Words (15000)	0.5563	0.007059
125	Essential hypertension	MCEMJ; min, mean, max pool (600)	0.6444	0.01151
125	Essential hypertension	GloVe 300; min, mean, max pool (900)	0.6452	0.008299
125	Essential hypertension	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.6499	0.008744
125	Essential hypertension	GloVe 500; min, mean, max pool (1500)	0.6443	0.006935
125	Essential hypertension	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.6409	0.01175
125	Essential hypertension	LDA; max pool (300)	0.6206	0.007326
125	Essential hypertension	LDA; max and mean pool (600)	0.5951	0.009468
125	Essential hypertension	LDA; mean pool (300)	0.5514	0.00593
125	Thyroid disorders	GRU, max pool, PubMed init (200)	0.6574	0.009356
125	Thyroid disorders	GRU, max pool, random init (600)	0.6902	0.01508
125	Thyroid disorders	GRU, max pool, random init (300)	0.6907	0.005739
125	Thyroid disorders	GRU, max pool, PubMed init (500)	0.6452	0.00525
125	Thyroid disorders	Baseline - Bag of Words (15000)	0.5346	0.005466
125	Thyroid disorders	MCEMJ; min, mean, max pool (600)	0.6388	0.005432
125	Thyroid disorders	GloVe 300; min, mean, max pool (900)	0.6141	0.006276
125	Thyroid disorders	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.6238	0.008028
125	Thyroid disorders	GloVe 500; min, mean, max pool (1500)	0.6124	0.009638
125	Thyroid disorders	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.6265	0.007943
125	Thyroid disorders	LDA; max pool (300)	0.5737	0.007731
125	Thyroid disorders	LDA; max and mean pool (600)	0.553	0.007864
125	Thyroid disorders	LDA; mean pool (300)	0.525	0.00545
250	Mortality	GRU, max pool, PubMed init (200)	0.849	0.001181
250	Mortality	GRU, max pool, random init (600)	0.8577	0.001304
250	Mortality	GRU, max pool, random init (300)	0.8628	0.001014
250	Mortality	GRU, max pool, PubMed init (500)	0.8429	0.001351
250	Mortality	Baseline - Bag of Words (15000)	0.7959	0.01573
250	Mortality	MCEMJ; min, mean, max pool (600)	0.8241	0.001405
250	Mortality	GloVe 300; min, mean, max pool (900)	0.8278	0.002534
250	Mortality	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.8379	0.002089
250	Mortality	GloVe 500; min, mean, max pool (1500)	0.8317	0.001581
250	Mortality	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.8443	0.002235
250	Mortality	LDA; max pool (300)	0.8008	0.001866
250	Mortality	LDA; max and mean pool (600)	0.7972	0.002402
250	Mortality	LDA; mean pool (300)	0.7359	0.01273
250	ER visit	GRU, max pool, PubMed init (200)	0.7487	0.002767
250	ER visit	GRU, max pool, random init (600)	0.7556	0.002159
250	ER visit	GRU, max pool, random init (300)	0.7452	0.002409
250	ER visit	GRU, max pool, PubMed init (500)	0.7447	0.003614
250	ER visit	Baseline - Bag of Words (15000)	0.7038	0.01128
250	ER visit	MCEMJ; min, mean, max pool (600)	0.7426	0.002806
250	ER visit	GloVe 300; min, mean, max pool (900)	0.7446	0.006864
250	ER visit	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7593	0.002781
250	ER visit	GloVe 500; min, mean, max pool (1500)	0.7433	0.004551
250	ER visit	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7538	0.00239
250	ER visit	LDA; max pool (300)	0.6591	0.009297
250	ER visit	LDA; max and mean pool (600)	0.6545	0.01265
250	ER visit	LDA; mean pool (300)	0.6516	0.00892
250	Inpatient Admission	GRU, max pool, PubMed init (200)	0.7631	0.004172
250	Inpatient Admission	GRU, max pool, random init (600)	0.7702	0.002882
250	Inpatient Admission	GRU, max pool, random init (300)	0.7832	0.002039
250	Inpatient Admission	GRU, max pool, PubMed init (500)	0.7641	0.00249
250	Inpatient Admission	Baseline - Bag of Words (15000)	0.708	0.01598
250	Inpatient Admission	MCEMJ; min, mean, max pool (600)	0.7504	0.002781
250	Inpatient Admission	GloVe 300; min, mean, max pool (900)	0.7613	0.002959
250	Inpatient Admission	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7572	0.004379
250	Inpatient Admission	GloVe 500; min, mean, max pool (1500)	0.7594	0.003757
250	Inpatient Admission	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7544	0.003578
250	Inpatient Admission	LDA; max pool (300)	0.7287	0.00225
250	Inpatient Admission	LDA; max and mean pool (600)	0.7249	0.00305
250	Inpatient Admission	LDA; mean pool (300)	0.6865	0.002482
250	Cardiac dysrhythmias	GRU, max pool, PubMed init (200)	0.7267	0.002588
250	Cardiac dysrhythmias	GRU, max pool, random init (600)	0.7418	0.001885
250	Cardiac dysrhythmias	GRU, max pool, random init (300)	0.7434	0.001934
250	Cardiac dysrhythmias	GRU, max pool, PubMed init (500)	0.7238	0.001847
250	Cardiac dysrhythmias	Baseline - Bag of Words (15000)	0.6511	0.01195
250	Cardiac dysrhythmias	MCEMJ; min, mean, max pool (600)	0.707	0.00319
250	Cardiac dysrhythmias	GloVe 300; min, mean, max pool (900)	0.7052	0.002549
250	Cardiac dysrhythmias	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7	0.01094
250	Cardiac dysrhythmias	GloVe 500; min, mean, max pool (1500)	0.6989	0.003224
250	Cardiac dysrhythmias	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7067	0.002668
250	Cardiac dysrhythmias	LDA; max pool (300)	0.6762	0.001402
250	Cardiac dysrhythmias	LDA; max and mean pool (600)	0.6693	0.001382
250	Cardiac dysrhythmias	LDA; mean pool (300)	0.6286	0.00222
250	Diabetes mellitus without complication	GRU, max pool, PubMed init (200)	0.7437	0.00468
250	Diabetes mellitus without complication	GRU, max pool, random init (600)	0.7579	0.00242
250	Diabetes mellitus without complication	GRU, max pool, random init (300)	0.7541	0.001694
250	Diabetes mellitus without complication	GRU, max pool, PubMed init (500)	0.7393	0.002184
250	Diabetes mellitus without complication	Baseline - Bag of Words (15000)	0.6135	0.01334
250	Diabetes mellitus without complication	MCEMJ; min, mean, max pool (600)	0.696	0.002884
250	Diabetes mellitus without complication	GloVe 300; min, mean, max pool (900)	0.6775	0.004684
250	Diabetes mellitus without complication	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.6905	0.003991
250	Diabetes mellitus without complication	GloVe 500; min, mean, max pool (1500)	0.6776	0.009787
250	Diabetes mellitus without complication	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.6887	0.004017
250	Diabetes mellitus without complication	LDA; max pool (300)	0.6584	0.001556
250	Diabetes mellitus without complication	LDA; max and mean pool (600)	0.6431	0.007772
250	Diabetes mellitus without complication	LDA; mean pool (300)	0.5694	0.008604
250	Spondylosis; intervertebral disc disorders; other back problems	GRU, max pool, PubMed init (200)	0.7396	0.002765
250	Spondylosis; intervertebral disc disorders; other back problems	GRU, max pool, random init (600)	0.7462	0.002885
250	Spondylosis; intervertebral disc disorders; other back problems	GRU, max pool, random init (300)	0.7426	0.002836
250	Spondylosis; intervertebral disc disorders; other back problems	GRU, max pool, PubMed init (500)	0.7264	0.002659
250	Spondylosis; intervertebral disc disorders; other back problems	Baseline - Bag of Words (15000)	0.651	0.003501
250	Spondylosis; intervertebral disc disorders; other back problems	MCEMJ; min, mean, max pool (600)	0.6862	0.003446
250	Spondylosis; intervertebral disc disorders; other back problems	GloVe 300; min, mean, max pool (900)	0.6838	0.003641
250	Spondylosis; intervertebral disc disorders; other back problems	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.6811	0.01024
250	Spondylosis; intervertebral disc disorders; other back problems	GloVe 500; min, mean, max pool (1500)	0.6897	0.004308
250	Spondylosis; intervertebral disc disorders; other back problems	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.6969	0.00357
250	Spondylosis; intervertebral disc disorders; other back problems	LDA; max pool (300)	0.6475	0.003563
250	Spondylosis; intervertebral disc disorders; other back problems	LDA; max and mean pool (600)	0.6367	0.00751
250	Spondylosis; intervertebral disc disorders; other back problems	LDA; mean pool (300)	0.5649	0.008038
250	Disorders of lipid metabolism	GRU, max pool, PubMed init (200)	0.714	0.00209
250	Disorders of lipid metabolism	GRU, max pool, random init (600)	0.7204	0.003256
250	Disorders of lipid metabolism	GRU, max pool, random init (300)	0.7212	0.002712
250	Disorders of lipid metabolism	GRU, max pool, PubMed init (500)	0.7099	0.002314
250	Disorders of lipid metabolism	Baseline - Bag of Words (15000)	0.6057	0.004171
250	Disorders of lipid metabolism	MCEMJ; min, mean, max pool (600)	0.6522	0.003755
250	Disorders of lipid metabolism	GloVe 300; min, mean, max pool (900)	0.6506	0.005951
250	Disorders of lipid metabolism	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.6505	0.004737
250	Disorders of lipid metabolism	GloVe 500; min, mean, max pool (1500)	0.6555	0.004516
250	Disorders of lipid metabolism	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.6576	0.004366
250	Disorders of lipid metabolism	LDA; max pool (300)	0.604	0.007513
250	Disorders of lipid metabolism	LDA; max and mean pool (600)	0.5942	0.009248
250	Disorders of lipid metabolism	LDA; mean pool (300)	0.5618	0.004334
250	Essential hypertension	GRU, max pool, PubMed init (200)	0.7373	0.002304
250	Essential hypertension	GRU, max pool, random init (600)	0.7399	0.002965
250	Essential hypertension	GRU, max pool, random init (300)	0.7413	0.002701
250	Essential hypertension	GRU, max pool, PubMed init (500)	0.731	0.002827
250	Essential hypertension	Baseline - Bag of Words (15000)	0.5942	0.01127
250	Essential hypertension	MCEMJ; min, mean, max pool (600)	0.6749	0.002708
250	Essential hypertension	GloVe 300; min, mean, max pool (900)	0.668	0.003134
250	Essential hypertension	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.6726	0.00369
250	Essential hypertension	GloVe 500; min, mean, max pool (1500)	0.6629	0.009223
250	Essential hypertension	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.6776	0.003689
250	Essential hypertension	LDA; max pool (300)	0.6378	0.007513
250	Essential hypertension	LDA; max and mean pool (600)	0.6173	0.009672
250	Essential hypertension	LDA; mean pool (300)	0.5715	0.007416
250	Thyroid disorders	GRU, max pool, PubMed init (200)	0.682	0.004839
250	Thyroid disorders	GRU, max pool, random init (600)	0.7261	0.002954
250	Thyroid disorders	GRU, max pool, random init (300)	0.7215	0.002733
250	Thyroid disorders	GRU, max pool, PubMed init (500)	0.6602	0.003789
250	Thyroid disorders	Baseline - Bag of Words (15000)	0.5773	0.009203
250	Thyroid disorders	MCEMJ; min, mean, max pool (600)	0.6631	0.009204
250	Thyroid disorders	GloVe 300; min, mean, max pool (900)	0.6421	0.003986
250	Thyroid disorders	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.6511	0.009168
250	Thyroid disorders	GloVe 500; min, mean, max pool (1500)	0.6506	0.00474
250	Thyroid disorders	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.6584	0.003767
250	Thyroid disorders	LDA; max pool (300)	0.6048	0.001187
250	Thyroid disorders	LDA; max and mean pool (600)	0.5802	0.007777
250	Thyroid disorders	LDA; mean pool (300)	0.5415	0.003964
500	Mortality	GRU, max pool, PubMed init (200)	0.8534	0.0008967
500	Mortality	GRU, max pool, random init (600)	0.8659	0.0009159
500	Mortality	GRU, max pool, random init (300)	0.866	0.0006943
500	Mortality	GRU, max pool, PubMed init (500)	0.8493	0.0007848
500	Mortality	Baseline - Bag of Words (15000)	0.851	0.001339
500	Mortality	MCEMJ; min, mean, max pool (600)	0.8273	0.001811
500	Mortality	GloVe 300; min, mean, max pool (900)	0.8336	0.00176
500	Mortality	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.8521	0.001695
500	Mortality	GloVe 500; min, mean, max pool (1500)	0.845	0.001454
500	Mortality	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.8556	0.001412
500	Mortality	LDA; max pool (300)	0.8261	0.001881
500	Mortality	LDA; max and mean pool (600)	0.8169	0.001369
500	Mortality	LDA; mean pool (300)	0.7711	0.002446
500	ER visit	GRU, max pool, PubMed init (200)	0.7577	0.001621
500	ER visit	GRU, max pool, random init (600)	0.7669	0.001154
500	ER visit	GRU, max pool, random init (300)	0.7565	0.002353
500	ER visit	GRU, max pool, PubMed init (500)	0.76	0.001434
500	ER visit	Baseline - Bag of Words (15000)	0.7401	0.0127
500	ER visit	MCEMJ; min, mean, max pool (600)	0.7588	0.00267
500	ER visit	GloVe 300; min, mean, max pool (900)	0.7676	0.001194
500	ER visit	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.771	0.001272
500	ER visit	GloVe 500; min, mean, max pool (1500)	0.7692	0.001505
500	ER visit	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7704	0.001376
500	ER visit	LDA; max pool (300)	0.6982	0.0034
500	ER visit	LDA; max and mean pool (600)	0.719	0.001552
500	ER visit	LDA; mean pool (300)	0.6942	0.00237
500	Inpatient Admission	GRU, max pool, PubMed init (200)	0.7786	0.00208
500	Inpatient Admission	GRU, max pool, random init (600)	0.7836	0.002063
500	Inpatient Admission	GRU, max pool, random init (300)	0.7878	0.001968
500	Inpatient Admission	GRU, max pool, PubMed init (500)	0.7757	0.001318
500	Inpatient Admission	Baseline - Bag of Words (15000)	0.7608	0.001526
500	Inpatient Admission	MCEMJ; min, mean, max pool (600)	0.7632	0.001638
500	Inpatient Admission	GloVe 300; min, mean, max pool (900)	0.7695	0.00208
500	Inpatient Admission	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7774	0.001954
500	Inpatient Admission	GloVe 500; min, mean, max pool (1500)	0.7744	0.001687
500	Inpatient Admission	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7782	0.00171
500	Inpatient Admission	LDA; max pool (300)	0.7423	0.002721
500	Inpatient Admission	LDA; max and mean pool (600)	0.7459	0.001543
500	Inpatient Admission	LDA; mean pool (300)	0.7126	0.002396
500	Cardiac dysrhythmias	GRU, max pool, PubMed init (200)	0.7336	0.002543
500	Cardiac dysrhythmias	GRU, max pool, random init (600)	0.7526	0.001257
500	Cardiac dysrhythmias	GRU, max pool, random init (300)	0.7493	0.001427
500	Cardiac dysrhythmias	GRU, max pool, PubMed init (500)	0.737	0.001127
500	Cardiac dysrhythmias	Baseline - Bag of Words (15000)	0.6797	0.01381
500	Cardiac dysrhythmias	MCEMJ; min, mean, max pool (600)	0.7215	0.002289
500	Cardiac dysrhythmias	GloVe 300; min, mean, max pool (900)	0.7184	0.002839
500	Cardiac dysrhythmias	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7272	0.002318
500	Cardiac dysrhythmias	GloVe 500; min, mean, max pool (1500)	0.719	0.002231
500	Cardiac dysrhythmias	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.726	0.001941
500	Cardiac dysrhythmias	LDA; max pool (300)	0.6819	0.001221
500	Cardiac dysrhythmias	LDA; max and mean pool (600)	0.6808	0.0007668
500	Cardiac dysrhythmias	LDA; mean pool (300)	0.6422	0.001027
500	Diabetes mellitus without complication	GRU, max pool, PubMed init (200)	0.7557	0.00143
500	Diabetes mellitus without complication	GRU, max pool, random init (600)	0.773	0.001992
500	Diabetes mellitus without complication	GRU, max pool, random init (300)	0.764	0.001252
500	Diabetes mellitus without complication	GRU, max pool, PubMed init (500)	0.7537	0.001767
500	Diabetes mellitus without complication	Baseline - Bag of Words (15000)	0.6697	0.01332
500	Diabetes mellitus without complication	MCEMJ; min, mean, max pool (600)	0.7094	0.00152
500	Diabetes mellitus without complication	GloVe 300; min, mean, max pool (900)	0.7049	0.002621
500	Diabetes mellitus without complication	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7119	0.002517
500	Diabetes mellitus without complication	GloVe 500; min, mean, max pool (1500)	0.7081	0.00219
500	Diabetes mellitus without complication	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7152	0.002977
500	Diabetes mellitus without complication	LDA; max pool (300)	0.6677	0.001394
500	Diabetes mellitus without complication	LDA; max and mean pool (600)	0.6561	0.008464
500	Diabetes mellitus without complication	LDA; mean pool (300)	0.5949	0.009837
500	Spondylosis; intervertebral disc disorders; other back problems	GRU, max pool, PubMed init (200)	0.7481	0.001979
500	Spondylosis; intervertebral disc disorders; other back problems	GRU, max pool, random init (600)	0.76	0.001075
500	Spondylosis; intervertebral disc disorders; other back problems	GRU, max pool, random init (300)	0.7523	0.001886
500	Spondylosis; intervertebral disc disorders; other back problems	GRU, max pool, PubMed init (500)	0.739	0.001113
500	Spondylosis; intervertebral disc disorders; other back problems	Baseline - Bag of Words (15000)	0.6713	0.01321
500	Spondylosis; intervertebral disc disorders; other back problems	MCEMJ; min, mean, max pool (600)	0.7052	0.001855
500	Spondylosis; intervertebral disc disorders; other back problems	GloVe 300; min, mean, max pool (900)	0.7002	0.002918
500	Spondylosis; intervertebral disc disorders; other back problems	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7078	0.003508
500	Spondylosis; intervertebral disc disorders; other back problems	GloVe 500; min, mean, max pool (1500)	0.7086	0.002104
500	Spondylosis; intervertebral disc disorders; other back problems	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7137	0.002074
500	Spondylosis; intervertebral disc disorders; other back problems	LDA; max pool (300)	0.6686	0.001819
500	Spondylosis; intervertebral disc disorders; other back problems	LDA; max and mean pool (600)	0.6655	0.001546
500	Spondylosis; intervertebral disc disorders; other back problems	LDA; mean pool (300)	0.6046	0.003758
500	Disorders of lipid metabolism	GRU, max pool, PubMed init (200)	0.7284	0.001964
500	Disorders of lipid metabolism	GRU, max pool, random init (600)	0.7389	0.001615
500	Disorders of lipid metabolism	GRU, max pool, random init (300)	0.739	0.001316
500	Disorders of lipid metabolism	GRU, max pool, PubMed init (500)	0.7275	0.001722
500	Disorders of lipid metabolism	Baseline - Bag of Words (15000)	0.6276	0.01263
500	Disorders of lipid metabolism	MCEMJ; min, mean, max pool (600)	0.6631	0.003949
500	Disorders of lipid metabolism	GloVe 300; min, mean, max pool (900)	0.6664	0.003168
500	Disorders of lipid metabolism	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.6728	0.003762
500	Disorders of lipid metabolism	GloVe 500; min, mean, max pool (1500)	0.6698	0.004039
500	Disorders of lipid metabolism	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.68	0.002601
500	Disorders of lipid metabolism	LDA; max pool (300)	0.6233	0.003417
500	Disorders of lipid metabolism	LDA; max and mean pool (600)	0.6199	0.006639
500	Disorders of lipid metabolism	LDA; mean pool (300)	0.5779	0.005105
500	Essential hypertension	GRU, max pool, PubMed init (200)	0.7517	0.0031
500	Essential hypertension	GRU, max pool, random init (600)	0.7592	0.001934
500	Essential hypertension	GRU, max pool, random init (300)	0.7547	0.002246
500	Essential hypertension	GRU, max pool, PubMed init (500)	0.7479	0.001562
500	Essential hypertension	Baseline - Bag of Words (15000)	0.66	0.001933
500	Essential hypertension	MCEMJ; min, mean, max pool (600)	0.6893	0.002115
500	Essential hypertension	GloVe 300; min, mean, max pool (900)	0.692	0.002124
500	Essential hypertension	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.6967	0.002055
500	Essential hypertension	GloVe 500; min, mean, max pool (1500)	0.6911	0.002157
500	Essential hypertension	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.6958	0.002441
500	Essential hypertension	LDA; max pool (300)	0.6456	0.008169
500	Essential hypertension	LDA; max and mean pool (600)	0.6533	0.00198
500	Essential hypertension	LDA; mean pool (300)	0.575	0.009375
500	Thyroid disorders	GRU, max pool, PubMed init (200)	0.7046	0.001868
500	Thyroid disorders	GRU, max pool, random init (600)	0.7447	0.002775
500	Thyroid disorders	GRU, max pool, random init (300)	0.7344	0.002996
500	Thyroid disorders	GRU, max pool, PubMed init (500)	0.6779	0.002374
500	Thyroid disorders	Baseline - Bag of Words (15000)	0.6319	0.001998
500	Thyroid disorders	MCEMJ; min, mean, max pool (600)	0.6958	0.00231
500	Thyroid disorders	GloVe 300; min, mean, max pool (900)	0.6663	0.001854
500	Thyroid disorders	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.6923	0.003154
500	Thyroid disorders	GloVe 500; min, mean, max pool (1500)	0.6685	0.004338
500	Thyroid disorders	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.6914	0.003007
500	Thyroid disorders	LDA; max pool (300)	0.6128	0.001516
500	Thyroid disorders	LDA; max and mean pool (600)	0.6011	0.007966
500	Thyroid disorders	LDA; mean pool (300)	0.544	0.006347
1000	Mortality	GRU, max pool, PubMed init (200)	0.8588	0.0007238
1000	Mortality	GRU, max pool, random init (600)	0.8735	0.000681
1000	Mortality	GRU, max pool, random init (300)	0.8728	0.0004622
1000	Mortality	GRU, max pool, PubMed init (500)	0.8566	0.0007548
1000	Mortality	Baseline - Bag of Words (15000)	0.8777	0.0006135
1000	Mortality	MCEMJ; min, mean, max pool (600)	0.8641	0.001195
1000	Mortality	GloVe 300; min, mean, max pool (900)	0.8408	0.001508
1000	Mortality	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.8578	0.00139
1000	Mortality	GloVe 500; min, mean, max pool (1500)	0.8532	0.001236
1000	Mortality	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.8632	0.001092
1000	Mortality	LDA; max pool (300)	0.8432	0.001345
1000	Mortality	LDA; max and mean pool (600)	0.8382	0.001346
1000	Mortality	LDA; mean pool (300)	0.7933	0.001539
1000	ER visit	GRU, max pool, PubMed init (200)	0.7663	0.0009758
1000	ER visit	GRU, max pool, random init (600)	0.7763	0.0008642
1000	ER visit	GRU, max pool, random init (300)	0.7678	0.0009025
1000	ER visit	GRU, max pool, PubMed init (500)	0.7649	0.001073
1000	ER visit	Baseline - Bag of Words (15000)	0.7678	0.0009129
1000	ER visit	MCEMJ; min, mean, max pool (600)	0.7719	0.001391
1000	ER visit	GloVe 300; min, mean, max pool (900)	0.7765	0.0007386
1000	ER visit	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7793	0.0008497
1000	ER visit	GloVe 500; min, mean, max pool (1500)	0.7783	0.0008383
1000	ER visit	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7803	0.0009616
1000	ER visit	LDA; max pool (300)	0.7211	0.00147
1000	ER visit	LDA; max and mean pool (600)	0.7336	0.001539
1000	ER visit	LDA; mean pool (300)	0.7148	0.002
1000	Inpatient Admission	GRU, max pool, PubMed init (200)	0.7896	0.0008887
1000	Inpatient Admission	GRU, max pool, random init (600)	0.7945	0.000834
1000	Inpatient Admission	GRU, max pool, random init (300)	0.7952	0.0009277
1000	Inpatient Admission	GRU, max pool, PubMed init (500)	0.7831	0.0007753
1000	Inpatient Admission	Baseline - Bag of Words (15000)	0.7812	0.0008219
1000	Inpatient Admission	MCEMJ; min, mean, max pool (600)	0.7804	0.00135
1000	Inpatient Admission	GloVe 300; min, mean, max pool (900)	0.7798	0.001186
1000	Inpatient Admission	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7854	0.0009005
1000	Inpatient Admission	GloVe 500; min, mean, max pool (1500)	0.7838	0.001071
1000	Inpatient Admission	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7874	0.001451
1000	Inpatient Admission	LDA; max pool (300)	0.7589	0.001708
1000	Inpatient Admission	LDA; max and mean pool (600)	0.7603	0.001608
1000	Inpatient Admission	LDA; mean pool (300)	0.7338	0.00155
1000	Cardiac dysrhythmias	GRU, max pool, PubMed init (200)	0.7435	0.001208
1000	Cardiac dysrhythmias	GRU, max pool, random init (600)	0.7574	0.0009157
1000	Cardiac dysrhythmias	GRU, max pool, random init (300)	0.7549	0.001037
1000	Cardiac dysrhythmias	GRU, max pool, PubMed init (500)	0.7425	0.001972
1000	Cardiac dysrhythmias	Baseline - Bag of Words (15000)	0.7272	0.001043
1000	Cardiac dysrhythmias	MCEMJ; min, mean, max pool (600)	0.7401	0.001014
1000	Cardiac dysrhythmias	GloVe 300; min, mean, max pool (900)	0.7325	0.001138
1000	Cardiac dysrhythmias	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7394	0.001584
1000	Cardiac dysrhythmias	GloVe 500; min, mean, max pool (1500)	0.7338	0.001024
1000	Cardiac dysrhythmias	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7408	0.001191
1000	Cardiac dysrhythmias	LDA; max pool (300)	0.6941	0.001582
1000	Cardiac dysrhythmias	LDA; max and mean pool (600)	0.6923	0.001541
1000	Cardiac dysrhythmias	LDA; mean pool (300)	0.6587	0.00166
1000	Diabetes mellitus without complication	GRU, max pool, PubMed init (200)	0.7645	0.001535
1000	Diabetes mellitus without complication	GRU, max pool, random init (600)	0.7885	0.0009093
1000	Diabetes mellitus without complication	GRU, max pool, random init (300)	0.7734	0.001338
1000	Diabetes mellitus without complication	GRU, max pool, PubMed init (500)	0.7587	0.001239
1000	Diabetes mellitus without complication	Baseline - Bag of Words (15000)	0.7226	0.001813
1000	Diabetes mellitus without complication	MCEMJ; min, mean, max pool (600)	0.7384	0.001808
1000	Diabetes mellitus without complication	GloVe 300; min, mean, max pool (900)	0.7169	0.001522
1000	Diabetes mellitus without complication	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7341	0.001757
1000	Diabetes mellitus without complication	GloVe 500; min, mean, max pool (1500)	0.7256	0.001892
1000	Diabetes mellitus without complication	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7384	0.0019
1000	Diabetes mellitus without complication	LDA; max pool (300)	0.6806	0.00178
1000	Diabetes mellitus without complication	LDA; max and mean pool (600)	0.6834	0.001798
1000	Diabetes mellitus without complication	LDA; mean pool (300)	0.6325	0.001905
1000	Spondylosis; intervertebral disc disorders; other back problems	GRU, max pool, PubMed init (200)	0.7556	0.001261
1000	Spondylosis; intervertebral disc disorders; other back problems	GRU, max pool, random init (600)	0.7667	0.0009181
1000	Spondylosis; intervertebral disc disorders; other back problems	GRU, max pool, random init (300)	0.7599	0.0008936
1000	Spondylosis; intervertebral disc disorders; other back problems	GRU, max pool, PubMed init (500)	0.7469	0.00106
1000	Spondylosis; intervertebral disc disorders; other back problems	Baseline - Bag of Words (15000)	0.7115	0.001621
1000	Spondylosis; intervertebral disc disorders; other back problems	MCEMJ; min, mean, max pool (600)	0.7252	0.00101
1000	Spondylosis; intervertebral disc disorders; other back problems	GloVe 300; min, mean, max pool (900)	0.7178	0.001512
1000	Spondylosis; intervertebral disc disorders; other back problems	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.729	0.00115
1000	Spondylosis; intervertebral disc disorders; other back problems	GloVe 500; min, mean, max pool (1500)	0.7229	0.00148
1000	Spondylosis; intervertebral disc disorders; other back problems	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7283	0.001617
1000	Spondylosis; intervertebral disc disorders; other back problems	LDA; max pool (300)	0.6802	0.001767
1000	Spondylosis; intervertebral disc disorders; other back problems	LDA; max and mean pool (600)	0.6827	0.001707
1000	Spondylosis; intervertebral disc disorders; other back problems	LDA; mean pool (300)	0.6281	0.002485
1000	Disorders of lipid metabolism	GRU, max pool, PubMed init (200)	0.7443	0.001484
1000	Disorders of lipid metabolism	GRU, max pool, random init (600)	0.7509	0.001124
1000	Disorders of lipid metabolism	GRU, max pool, random init (300)	0.7481	0.001293
1000	Disorders of lipid metabolism	GRU, max pool, PubMed init (500)	0.7331	0.001647
1000	Disorders of lipid metabolism	Baseline - Bag of Words (15000)	0.6787	0.002241
1000	Disorders of lipid metabolism	MCEMJ; min, mean, max pool (600)	0.6954	0.001608
1000	Disorders of lipid metabolism	GloVe 300; min, mean, max pool (900)	0.6905	0.001789
1000	Disorders of lipid metabolism	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.6989	0.001704
1000	Disorders of lipid metabolism	GloVe 500; min, mean, max pool (1500)	0.6904	0.002339
1000	Disorders of lipid metabolism	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7014	0.001903
1000	Disorders of lipid metabolism	LDA; max pool (300)	0.6375	0.00205
1000	Disorders of lipid metabolism	LDA; max and mean pool (600)	0.6442	0.002035
1000	Disorders of lipid metabolism	LDA; mean pool (300)	0.6001	0.005615
1000	Essential hypertension	GRU, max pool, PubMed init (200)	0.7659	0.001034
1000	Essential hypertension	GRU, max pool, random init (600)	0.7741	0.001679
1000	Essential hypertension	GRU, max pool, random init (300)	0.7662	0.0008323
1000	Essential hypertension	GRU, max pool, PubMed init (500)	0.7637	0.001056
1000	Essential hypertension	Baseline - Bag of Words (15000)	0.6902	0.001867
1000	Essential hypertension	MCEMJ; min, mean, max pool (600)	0.7086	0.00135
1000	Essential hypertension	GloVe 300; min, mean, max pool (900)	0.7045	0.001591
1000	Essential hypertension	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7104	0.001326
1000	Essential hypertension	GloVe 500; min, mean, max pool (1500)	0.7057	0.001928
1000	Essential hypertension	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7141	0.001575
1000	Essential hypertension	LDA; max pool (300)	0.6681	0.001567
1000	Essential hypertension	LDA; max and mean pool (600)	0.6703	0.001629
1000	Essential hypertension	LDA; mean pool (300)	0.6133	0.006213
1000	Thyroid disorders	GRU, max pool, PubMed init (200)	0.7148	0.001725
1000	Thyroid disorders	GRU, max pool, random init (600)	0.7667	0.002317
1000	Thyroid disorders	GRU, max pool, random init (300)	0.7532	0.001942
1000	Thyroid disorders	GRU, max pool, PubMed init (500)	0.6998	0.00149
1000	Thyroid disorders	Baseline - Bag of Words (15000)	0.6687	0.002139
1000	Thyroid disorders	MCEMJ; min, mean, max pool (600)	0.7268	0.001601
1000	Thyroid disorders	GloVe 300; min, mean, max pool (900)	0.6823	0.001875
1000	Thyroid disorders	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7128	0.001877
1000	Thyroid disorders	GloVe 500; min, mean, max pool (1500)	0.6945	0.00184
1000	Thyroid disorders	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7134	0.001491
1000	Thyroid disorders	LDA; max pool (300)	0.6219	0.001925
1000	Thyroid disorders	LDA; max and mean pool (600)	0.6293	0.00229
1000	Thyroid disorders	LDA; mean pool (300)	0.5721	0.003591
2000	Mortality	GRU, max pool, PubMed init (200)	0.8624	0.0004442
2000	Mortality	GRU, max pool, random init (600)	0.8792	0.0004085
2000	Mortality	GRU, max pool, random init (300)	0.877	0.0004068
2000	Mortality	GRU, max pool, PubMed init (500)	0.8612	0.0005406
2000	Mortality	Baseline - Bag of Words (15000)	0.894	0.000966
2000	Mortality	MCEMJ; min, mean, max pool (600)	0.8744	0.0005522
2000	Mortality	GloVe 300; min, mean, max pool (900)	0.8839	0.0006109
2000	Mortality	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.8934	0.0005823
2000	Mortality	GloVe 500; min, mean, max pool (1500)	0.8914	0.0009492
2000	Mortality	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.8661	0.000969
2000	Mortality	LDA; max pool (300)	0.8486	0.0006643
2000	Mortality	LDA; max and mean pool (600)	0.8483	0.0004136
2000	Mortality	LDA; mean pool (300)	0.8089	0.0008601
2000	ER visit	GRU, max pool, PubMed init (200)	0.7737	0.0005047
2000	ER visit	GRU, max pool, random init (600)	0.7817	0.0005187
2000	ER visit	GRU, max pool, random init (300)	0.7757	0.0007576
2000	ER visit	GRU, max pool, PubMed init (500)	0.7723	0.0005002
2000	ER visit	Baseline - Bag of Words (15000)	0.7759	0.0006912
2000	ER visit	MCEMJ; min, mean, max pool (600)	0.7805	0.0008663
2000	ER visit	GloVe 300; min, mean, max pool (900)	0.782	0.0005504
2000	ER visit	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7867	0.0007443
2000	ER visit	GloVe 500; min, mean, max pool (1500)	0.7848	0.0008234
2000	ER visit	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.787	0.0004149
2000	ER visit	LDA; max pool (300)	0.7368	0.001366
2000	ER visit	LDA; max and mean pool (600)	0.7497	0.001056
2000	ER visit	LDA; mean pool (300)	0.7334	0.001064
2000	Inpatient Admission	GRU, max pool, PubMed init (200)	0.7938	0.0005868
2000	Inpatient Admission	GRU, max pool, random init (600)	0.8034	0.0007199
2000	Inpatient Admission	GRU, max pool, random init (300)	0.8008	0.0008421
2000	Inpatient Admission	GRU, max pool, PubMed init (500)	0.7882	0.0009417
2000	Inpatient Admission	Baseline - Bag of Words (15000)	0.7944	0.0009466
2000	Inpatient Admission	MCEMJ; min, mean, max pool (600)	0.7906	0.0006025
2000	Inpatient Admission	GloVe 300; min, mean, max pool (900)	0.7942	0.0007221
2000	Inpatient Admission	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7996	0.0006769
2000	Inpatient Admission	GloVe 500; min, mean, max pool (1500)	0.7974	0.0008112
2000	Inpatient Admission	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7944	0.0007953
2000	Inpatient Admission	LDA; max pool (300)	0.7701	0.001235
2000	Inpatient Admission	LDA; max and mean pool (600)	0.7748	0.001277
2000	Inpatient Admission	LDA; mean pool (300)	0.7503	0.001146
2000	Cardiac dysrhythmias	GRU, max pool, PubMed init (200)	0.7506	0.0009782
2000	Cardiac dysrhythmias	GRU, max pool, random init (600)	0.7629	0.0009234
2000	Cardiac dysrhythmias	GRU, max pool, random init (300)	0.7638	0.0008244
2000	Cardiac dysrhythmias	GRU, max pool, PubMed init (500)	0.7499	0.0008689
2000	Cardiac dysrhythmias	Baseline - Bag of Words (15000)	0.7418	0.001015
2000	Cardiac dysrhythmias	MCEMJ; min, mean, max pool (600)	0.7495	0.0005693
2000	Cardiac dysrhythmias	GloVe 300; min, mean, max pool (900)	0.7431	0.0007295
2000	Cardiac dysrhythmias	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7544	0.0006694
2000	Cardiac dysrhythmias	GloVe 500; min, mean, max pool (1500)	0.7452	0.0007094
2000	Cardiac dysrhythmias	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7505	0.0009525
2000	Cardiac dysrhythmias	LDA; max pool (300)	0.6993	0.0009173
2000	Cardiac dysrhythmias	LDA; max and mean pool (600)	0.7025	0.001058
2000	Cardiac dysrhythmias	LDA; mean pool (300)	0.6734	0.001325
2000	Diabetes mellitus without complication	GRU, max pool, PubMed init (200)	0.7741	0.0007345
2000	Diabetes mellitus without complication	GRU, max pool, random init (600)	0.7994	0.0008474
2000	Diabetes mellitus without complication	GRU, max pool, random init (300)	0.7829	0.0006023
2000	Diabetes mellitus without complication	GRU, max pool, PubMed init (500)	0.7672	0.0006772
2000	Diabetes mellitus without complication	Baseline - Bag of Words (15000)	0.7499	0.001968
2000	Diabetes mellitus without complication	MCEMJ; min, mean, max pool (600)	0.7592	0.001073
2000	Diabetes mellitus without complication	GloVe 300; min, mean, max pool (900)	0.7408	0.001078
2000	Diabetes mellitus without complication	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7625	0.0008925
2000	Diabetes mellitus without complication	GloVe 500; min, mean, max pool (1500)	0.7452	0.001106
2000	Diabetes mellitus without complication	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7481	0.001651
2000	Diabetes mellitus without complication	LDA; max pool (300)	0.6921	0.001402
2000	Diabetes mellitus without complication	LDA; max and mean pool (600)	0.6984	0.001259
2000	Diabetes mellitus without complication	LDA; mean pool (300)	0.6464	0.001207
2000	Spondylosis; intervertebral disc disorders; other back problems	GRU, max pool, PubMed init (200)	0.7609	0.0007671
2000	Spondylosis; intervertebral disc disorders; other back problems	GRU, max pool, random init (600)	0.7732	0.0005111
2000	Spondylosis; intervertebral disc disorders; other back problems	GRU, max pool, random init (300)	0.7662	0.0008089
2000	Spondylosis; intervertebral disc disorders; other back problems	GRU, max pool, PubMed init (500)	0.7519	0.0004448
2000	Spondylosis; intervertebral disc disorders; other back problems	Baseline - Bag of Words (15000)	0.7286	0.0008693
2000	Spondylosis; intervertebral disc disorders; other back problems	MCEMJ; min, mean, max pool (600)	0.7342	0.001116
2000	Spondylosis; intervertebral disc disorders; other back problems	GloVe 300; min, mean, max pool (900)	0.7393	0.0009336
2000	Spondylosis; intervertebral disc disorders; other back problems	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7453	0.0009172
2000	Spondylosis; intervertebral disc disorders; other back problems	GloVe 500; min, mean, max pool (1500)	0.7409	0.001075
2000	Spondylosis; intervertebral disc disorders; other back problems	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7403	0.0009192
2000	Spondylosis; intervertebral disc disorders; other back problems	LDA; max pool (300)	0.6971	0.000693
2000	Spondylosis; intervertebral disc disorders; other back problems	LDA; max and mean pool (600)	0.7027	0.0008812
2000	Spondylosis; intervertebral disc disorders; other back problems	LDA; mean pool (300)	0.6482	0.001078
2000	Disorders of lipid metabolism	GRU, max pool, PubMed init (200)	0.7523	0.0009772
2000	Disorders of lipid metabolism	GRU, max pool, random init (600)	0.7624	0.0008896
2000	Disorders of lipid metabolism	GRU, max pool, random init (300)	0.7596	0.0009331
2000	Disorders of lipid metabolism	GRU, max pool, PubMed init (500)	0.7428	0.000958
2000	Disorders of lipid metabolism	Baseline - Bag of Words (15000)	0.7106	0.001498
2000	Disorders of lipid metabolism	MCEMJ; min, mean, max pool (600)	0.7149	0.001121
2000	Disorders of lipid metabolism	GloVe 300; min, mean, max pool (900)	0.7086	0.001264
2000	Disorders of lipid metabolism	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7221	0.001057
2000	Disorders of lipid metabolism	GloVe 500; min, mean, max pool (1500)	0.7107	0.001227
2000	Disorders of lipid metabolism	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7163	0.001088
2000	Disorders of lipid metabolism	LDA; max pool (300)	0.6545	0.001294
2000	Disorders of lipid metabolism	LDA; max and mean pool (600)	0.6628	0.001664
2000	Disorders of lipid metabolism	LDA; mean pool (300)	0.6219	0.00143
2000	Essential hypertension	GRU, max pool, PubMed init (200)	0.7758	0.0008354
2000	Essential hypertension	GRU, max pool, random init (600)	0.7878	0.0008924
2000	Essential hypertension	GRU, max pool, random init (300)	0.7759	0.001146
2000	Essential hypertension	GRU, max pool, PubMed init (500)	0.7737	0.0005424
2000	Essential hypertension	Baseline - Bag of Words (15000)	0.7176	0.001346
2000	Essential hypertension	MCEMJ; min, mean, max pool (600)	0.7272	0.001104
2000	Essential hypertension	GloVe 300; min, mean, max pool (900)	0.7204	0.001133
2000	Essential hypertension	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7328	0.0008444
2000	Essential hypertension	GloVe 500; min, mean, max pool (1500)	0.7213	0.0008384
2000	Essential hypertension	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7259	0.001249
2000	Essential hypertension	LDA; max pool (300)	0.678	0.001237
2000	Essential hypertension	LDA; max and mean pool (600)	0.6824	0.001425
2000	Essential hypertension	LDA; mean pool (300)	0.6355	0.001364
2000	Thyroid disorders	GRU, max pool, PubMed init (200)	0.7281	0.0009796
2000	Thyroid disorders	GRU, max pool, random init (600)	0.7819	0.001209
2000	Thyroid disorders	GRU, max pool, random init (300)	0.769	0.001042
2000	Thyroid disorders	GRU, max pool, PubMed init (500)	0.713	0.001111
2000	Thyroid disorders	Baseline - Bag of Words (15000)	0.7008	0.002198
2000	Thyroid disorders	MCEMJ; min, mean, max pool (600)	0.7482	0.001268
2000	Thyroid disorders	GloVe 300; min, mean, max pool (900)	0.7043	0.0007935
2000	Thyroid disorders	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7401	0.001198
2000	Thyroid disorders	GloVe 500; min, mean, max pool (1500)	0.7135	0.0009765
2000	Thyroid disorders	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7264	0.001451
2000	Thyroid disorders	LDA; max pool (300)	0.6343	0.001515
2000	Thyroid disorders	LDA; max and mean pool (600)	0.6451	0.001401
2000	Thyroid disorders	LDA; mean pool (300)	0.5896	0.00488
4000	Mortality	GRU, max pool, PubMed init (200)	0.8661	0.0002094
4000	Mortality	GRU, max pool, random init (600)	0.8831	0.0003167
4000	Mortality	GRU, max pool, random init (300)	0.8801	0.0002567
4000	Mortality	GRU, max pool, PubMed init (500)	0.866	0.0003431
4000	Mortality	Baseline - Bag of Words (15000)	0.907	0.0005077
4000	Mortality	MCEMJ; min, mean, max pool (600)	0.882	0.0004697
4000	Mortality	GloVe 300; min, mean, max pool (900)	0.8921	0.0005905
4000	Mortality	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.9015	0.000554
4000	Mortality	GloVe 500; min, mean, max pool (1500)	0.9002	0.0006265
4000	Mortality	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.9078	0.0005624
4000	Mortality	LDA; max pool (300)	0.8558	0.0006561
4000	Mortality	LDA; max and mean pool (600)	0.8584	0.0006314
4000	Mortality	LDA; mean pool (300)	0.8189	0.0005824
4000	ER visit	GRU, max pool, PubMed init (200)	0.7763	0.0005042
4000	ER visit	GRU, max pool, random init (600)	0.7858	0.0004799
4000	ER visit	GRU, max pool, random init (300)	0.7791	0.0004553
4000	ER visit	GRU, max pool, PubMed init (500)	0.7761	0.0002739
4000	ER visit	Baseline - Bag of Words (15000)	0.7836	0.0006373
4000	ER visit	MCEMJ; min, mean, max pool (600)	0.7871	0.0005262
4000	ER visit	GloVe 300; min, mean, max pool (900)	0.7873	0.0006601
4000	ER visit	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7927	0.0005973
4000	ER visit	GloVe 500; min, mean, max pool (1500)	0.7912	0.0005851
4000	ER visit	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7947	0.0005597
4000	ER visit	LDA; max pool (300)	0.7443	0.0005631
4000	ER visit	LDA; max and mean pool (600)	0.7594	0.0004647
4000	ER visit	LDA; mean pool (300)	0.7414	0.0008105
4000	Inpatient Admission	GRU, max pool, PubMed init (200)	0.7995	0.000422
4000	Inpatient Admission	GRU, max pool, random init (600)	0.8111	0.0005083
4000	Inpatient Admission	GRU, max pool, random init (300)	0.8069	0.000409
4000	Inpatient Admission	GRU, max pool, PubMed init (500)	0.7939	0.0003349
4000	Inpatient Admission	Baseline - Bag of Words (15000)	0.8062	0.0005933
4000	Inpatient Admission	MCEMJ; min, mean, max pool (600)	0.7989	0.0005412
4000	Inpatient Admission	GloVe 300; min, mean, max pool (900)	0.8027	0.0005433
4000	Inpatient Admission	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.8085	0.0005361
4000	Inpatient Admission	GloVe 500; min, mean, max pool (1500)	0.8053	0.0004682
4000	Inpatient Admission	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.8099	0.0005218
4000	Inpatient Admission	LDA; max pool (300)	0.7801	0.0006494
4000	Inpatient Admission	LDA; max and mean pool (600)	0.7864	0.0005778
4000	Inpatient Admission	LDA; mean pool (300)	0.7615	0.0004835
4000	Cardiac dysrhythmias	GRU, max pool, PubMed init (200)	0.7559	0.0004765
4000	Cardiac dysrhythmias	GRU, max pool, random init (600)	0.7718	0.0004833
4000	Cardiac dysrhythmias	GRU, max pool, random init (300)	0.7675	0.0005447
4000	Cardiac dysrhythmias	GRU, max pool, PubMed init (500)	0.7536	0.000507
4000	Cardiac dysrhythmias	Baseline - Bag of Words (15000)	0.756	0.0009094
4000	Cardiac dysrhythmias	MCEMJ; min, mean, max pool (600)	0.7577	0.0006734
4000	Cardiac dysrhythmias	GloVe 300; min, mean, max pool (900)	0.7523	0.0005587
4000	Cardiac dysrhythmias	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7617	0.0006973
4000	Cardiac dysrhythmias	GloVe 500; min, mean, max pool (1500)	0.7549	0.0004693
4000	Cardiac dysrhythmias	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7629	0.0005432
4000	Cardiac dysrhythmias	LDA; max pool (300)	0.7086	0.0009793
4000	Cardiac dysrhythmias	LDA; max and mean pool (600)	0.7135	0.0008761
4000	Cardiac dysrhythmias	LDA; mean pool (300)	0.6808	0.0007986
4000	Diabetes mellitus without complication	GRU, max pool, PubMed init (200)	0.7816	0.0005586
4000	Diabetes mellitus without complication	GRU, max pool, random init (600)	0.8076	0.0006521
4000	Diabetes mellitus without complication	GRU, max pool, random init (300)	0.7909	0.0004027
4000	Diabetes mellitus without complication	GRU, max pool, PubMed init (500)	0.7746	0.0005752
4000	Diabetes mellitus without complication	Baseline - Bag of Words (15000)	0.7741	0.001096
4000	Diabetes mellitus without complication	MCEMJ; min, mean, max pool (600)	0.775	0.0008657
4000	Diabetes mellitus without complication	GloVe 300; min, mean, max pool (900)	0.7557	0.0009152
4000	Diabetes mellitus without complication	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7796	0.0007592
4000	Diabetes mellitus without complication	GloVe 500; min, mean, max pool (1500)	0.7638	0.0008498
4000	Diabetes mellitus without complication	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7814	0.000794
4000	Diabetes mellitus without complication	LDA; max pool (300)	0.7037	0.0008906
4000	Diabetes mellitus without complication	LDA; max and mean pool (600)	0.7129	0.0009787
4000	Diabetes mellitus without complication	LDA; mean pool (300)	0.6578	0.001373
4000	Spondylosis; intervertebral disc disorders; other back problems	GRU, max pool, PubMed init (200)	0.7644	0.0002763
4000	Spondylosis; intervertebral disc disorders; other back problems	GRU, max pool, random init (600)	0.7776	0.000284
4000	Spondylosis; intervertebral disc disorders; other back problems	GRU, max pool, random init (300)	0.7708	0.0003083
4000	Spondylosis; intervertebral disc disorders; other back problems	GRU, max pool, PubMed init (500)	0.7556	0.0004103
4000	Spondylosis; intervertebral disc disorders; other back problems	Baseline - Bag of Words (15000)	0.7429	0.0007985
4000	Spondylosis; intervertebral disc disorders; other back problems	MCEMJ; min, mean, max pool (600)	0.7442	0.0007254
4000	Spondylosis; intervertebral disc disorders; other back problems	GloVe 300; min, mean, max pool (900)	0.749	0.000777
4000	Spondylosis; intervertebral disc disorders; other back problems	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7544	0.0004858
4000	Spondylosis; intervertebral disc disorders; other back problems	GloVe 500; min, mean, max pool (1500)	0.753	0.0007398
4000	Spondylosis; intervertebral disc disorders; other back problems	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7577	0.0007611
4000	Spondylosis; intervertebral disc disorders; other back problems	LDA; max pool (300)	0.7046	0.000574
4000	Spondylosis; intervertebral disc disorders; other back problems	LDA; max and mean pool (600)	0.7127	0.0005887
4000	Spondylosis; intervertebral disc disorders; other back problems	LDA; mean pool (300)	0.6624	0.001142
4000	Disorders of lipid metabolism	GRU, max pool, PubMed init (200)	0.7591	0.0005893
4000	Disorders of lipid metabolism	GRU, max pool, random init (600)	0.7698	0.0004145
4000	Disorders of lipid metabolism	GRU, max pool, random init (300)	0.7659	0.0006622
4000	Disorders of lipid metabolism	GRU, max pool, PubMed init (500)	0.7491	0.0005971
4000	Disorders of lipid metabolism	Baseline - Bag of Words (15000)	0.7365	0.0009975
4000	Disorders of lipid metabolism	MCEMJ; min, mean, max pool (600)	0.7294	0.0007996
4000	Disorders of lipid metabolism	GloVe 300; min, mean, max pool (900)	0.7227	0.0006378
4000	Disorders of lipid metabolism	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.739	0.0007263
4000	Disorders of lipid metabolism	GloVe 500; min, mean, max pool (1500)	0.7262	0.0006837
4000	Disorders of lipid metabolism	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7381	0.0008443
4000	Disorders of lipid metabolism	LDA; max pool (300)	0.6674	0.001354
4000	Disorders of lipid metabolism	LDA; max and mean pool (600)	0.6789	0.00133
4000	Disorders of lipid metabolism	LDA; mean pool (300)	0.6388	0.0009839
4000	Essential hypertension	GRU, max pool, PubMed init (200)	0.7825	0.0004957
4000	Essential hypertension	GRU, max pool, random init (600)	0.7961	0.00056
4000	Essential hypertension	GRU, max pool, random init (300)	0.7838	0.0004014
4000	Essential hypertension	GRU, max pool, PubMed init (500)	0.7815	0.0005692
4000	Essential hypertension	Baseline - Bag of Words (15000)	0.7432	0.001074
4000	Essential hypertension	MCEMJ; min, mean, max pool (600)	0.7364	0.0008452
4000	Essential hypertension	GloVe 300; min, mean, max pool (900)	0.7325	0.0006587
4000	Essential hypertension	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7466	0.0007363
4000	Essential hypertension	GloVe 500; min, mean, max pool (1500)	0.7355	0.0007666
4000	Essential hypertension	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7462	0.0007528
4000	Essential hypertension	LDA; max pool (300)	0.6913	0.0006933
4000	Essential hypertension	LDA; max and mean pool (600)	0.6988	0.0009022
4000	Essential hypertension	LDA; mean pool (300)	0.6479	0.001217
4000	Thyroid disorders	GRU, max pool, PubMed init (200)	0.7392	0.0005605
4000	Thyroid disorders	GRU, max pool, random init (600)	0.7934	0.0007691
4000	Thyroid disorders	GRU, max pool, random init (300)	0.7773	0.0007353
4000	Thyroid disorders	GRU, max pool, PubMed init (500)	0.7234	0.0006232
4000	Thyroid disorders	Baseline - Bag of Words (15000)	0.7301	0.002062
4000	Thyroid disorders	MCEMJ; min, mean, max pool (600)	0.7641	0.001048
4000	Thyroid disorders	GloVe 300; min, mean, max pool (900)	0.7169	0.000835
4000	Thyroid disorders	GloVe 300 + MCEMJ; min, mean, max pool (1500)	0.7592	0.0008075
4000	Thyroid disorders	GloVe 500; min, mean, max pool (1500)	0.7281	0.0006444
4000	Thyroid disorders	GloVe 500 + MCEMJ; min, mean, max pool (2100)	0.7585	0.0007955
4000	Thyroid disorders	LDA; max pool (300)	0.6455	0.001155
4000	Thyroid disorders	LDA; max and mean pool (600)	0.6585	0.0009756
4000	Thyroid disorders	LDA; mean pool (300)	0.6061	0.001337

